A Wavelet Based Algorithm for the Identification of Oscillatory Event-Related Potential Components

Event Related Potentials (ERPs) are very feeble alterations in the ongoing Electroencephalogram (EEG) and their detection is a challenging problem. Based on the unique time-based parameters derived from wavelet coefficients and the asymmetry property of wavelets a novel algorithm to separate ERP components in single-trial EEG data is described. Though illustrated as a specific application to N170 ERP detection, the algorithm is a generalized approach that can be easily adapted to isolate different kinds of ERP components. The algorithm detected the N170 ERP component with a high level of accuracy. We demonstrate that the asymmetry method is more accurate than the matching wavelet algorithm and t-CWT method by 48.67 and 8.03 percent respectively. This paper provides an off-line demonstration of the algorithm and considers issues related to the extension of the algorithm to real-time applications.

==> seperate_figs.txt <==
\pagebreak
% Figure 1
\begin{figure}[!h]
\centering
\includegraphics{gpphdel.eps}
\caption{(a) and (b) shows the flat response of the Haar wavelet which is a symmetric filter. Db4 is an asymmetric filter whose phase delay and group delay are shown by (c) and (d). Since the wavelet filter is not symmetric, the filter responds with time delays.}
\end{figure}\label{fig1}

\pagebreak
% Figure 2
\begin{figure}[!h]
\begin{center}
\includegraphics{n170erp.eps}
\caption{The typical N170 ERP has a negative dip that depends on the nature of the stimuli shown to the subject.}\label{fig2}
\end{center}
\end{figure}



\pagebreak
%Figure 3
\begin{figure}[!h]
\centering
\includegraphics{sym5n170.eps}
\caption{The Symlet 5 wavelet has the greatest similarity in terms of spectral content to that of the N170 ERP complex. This is also evident from their morphological similarity shown here.}\label{fig3}
\end{figure}


\pagebreak
%Figure 4
\begin{figure}[!h]
\centering
\includegraphics{flcwt.eps}
\caption{The CWT gives large coefficient values at regions where the scaling of the wavelet matches the structure in the input signal. The corresponding scale and time are marked by the darkest region in the time-scale Full CWT plot shown above.}\label{fig4}
\end{figure}

\pagebreak
% Figure 5
\begin{figure}[!h]
\includegraphics{flowchart.eps}  
\caption{Detection Algorithm}\label{fig5}
\end{figure}


\pagebreak
% Figure 6
\begin{figure}[!h]
\includegraphics{coi.eps}
\caption{(a) shows the spread of higher coefficients over a large area for different scales for a single trial EEG signal with just noise and no ERP. (b) shows the localization of higher coefficients over different scales for a signal with an N170 ERP.}\label{fig6}

\end{figure}

\pagebreak
% Figure 7
\begin{figure}[!h]
\centering
\includegraphics{cpair.eps} 
\caption{At regions where the N170 ERP complex is detected, the wavelet transform gives a pair of negative and positive coefficients. The strength of these coefficients depends on how well the match is. This is illustrated in the figure above. }\label{fig7}
\end{figure}


\pagebreak
% Figure 8
\begin{figure}[!h]
\centering
\includegraphics{gausswind.eps}  \label{fig8}
\caption{In most subjects, the positive and negative coefficients corresponding to the ERP complex are separated by about 70ms. However, this is not a magic number and may vary slightly across subjects and observations. We thus used a Gaussian Weight function such that any detection that does not match in time may be discarded. This reduces false detection resulting from noise when SNR is low.}
\end{figure}


\pagebreak
% Figure 9
\begin{figure}[!h]
\centering
\includegraphics{proximity.eps} 
\caption{We use a Proximity Detection algorithm to pick up the best coefficients after applying the Gaussian weight function. The boundaries of the proximity frame  spans the maximum value of $\mathit{T_{N170}}$. This procedure discards fake detections that do not match in either spectral content or scale, thereby improving the detection accuracy of the algorithm.}\label{fig9}
\end{figure}


\pagebreak
% Figure 10
\begin{figure}[!h]
\centering
\includegraphics{rest.eps}
\caption{An example used to demonstrate that erroneous detections are not picked up by the algorithm is shown. Green and red arrows are used to mark the start and end of the N170 component. When no ERP is found, this is reported by the arrows positioned one on top of the other as shown.}\label{fig10}
\end{figure}


\pagebreak
% Figure 11
\begin{figure}[!h]
\centering
\includegraphics{result.eps} 
\caption{Two examples of N170 ERPs in single trial data that  were correctly detected by our algorithm are shown. The dashed line shows the onset of the stimulus. The two examples are data from the O2 channel of two different subjects for which the best wavelet scales were different for the two subjects. }
\label{fig11}
\end{figure}



\pagebreak
% Figure 12
\begin{figure}[!h]
\centering
\includegraphics{fail1.eps}
\caption{A typical failed case is shown. This failure resulted due to the distortion caused by the noise in the spectral components of the ERP complex and the resulting reduction in the strength of the coefficient of the actual ERP.}\label{fig12}
\end{figure}


\pagebreak
%Figure 13
\begin{figure}[!h]
\includegraphics{fail2.eps}
\caption{A failed case where the N170 ERP features are highly distorted by noise.}\label{fig13}
\end{figure}


\pagebreak
% Table 1
\begin{center}
\begin{table}[!htbp]
\begin{tabular}{|l|c||cc||c|c|}
\hline 
Method& Real & Predicted & Predicted as &Detection&Overall \\ %\hline 
 & &as N170 & non-N170 &Accuracy& Accuracy\\ \hline \hline
Matching & N170 & \multicolumn{1}{c|}{190} & \multicolumn{1}{c||}{410} & 31.7\% &\\ \hline
& Non-N170 & \multicolumn{1}{c|}{278} & \multicolumn{1}{c||}{322}&53.7\% & 42.66 \%  \\ \hline\hline
% & & & & &\\  \hline
t-CWT& N170 & \multicolumn{1}{c|}{512} & \multicolumn{1}{c||}{88} & 85.3\%&\\ \hline
& Non-N170 & \multicolumn{1}{c|}{112} & \multicolumn{1}{c||}{488}& 81.3\% &83.3 \%  \\ \hline \hline
% & & & & &\\ \hline
Asymmetry& N170 & \multicolumn{1}{c|}{580} & \multicolumn{1}{c||}{20} & 96.7\% &\\ \hline
& Non-N170 & \multicolumn{1}{c|}{84} & \multicolumn{1}{c||}{516} &86.0\% & 91.33\% \\ \hline
\end{tabular}
\caption{Comparison of the  ERP detection accuracy of the asymmetry method  with two other algorithms using 1200 instances of single trial EEG data. }
\label{alg}
\end{table} 
\end{center}

